Eccentric Tidal Disruption Event Disks around Supermassive Black Holes: Dynamics and Thermal Emission

After the Tidal Disruption Event (TDE) of a star around a SuperMassive Black Hole (SMBH), if the stellar debris stream rapidly circularizes and forms a compact disk, the TDE emission is expected to peak in the soft X-ray or far Ultra-Violet (UV). The fact that many TDE candidates are observed to peak in the near UV and optical has challenged conventional TDE emission models. By idealizing a disk as a nested sequence of elliptical orbits which communicate adiabatically via pressure forces, and are heated by energy dissipated during the circularization of the nearly parabolic debris streams, we investigate the dynamics and thermal emission of highly eccentric TDE disks, including the effect of General-Relativistic apsidal precession from the SMBH. We calculate the properties of uniformly precessing, apsidally aligned, and highly eccentric TDE disks, and find highly eccentric disk solutions exist for realistic TDE properties (SMBH and stellar mass, periapsis distance, etc.). Taking into account compressional heating (cooling) near periapsis (apoapsis), we find our idealized eccentric disk model can produce emission consistent with the X-ray and UV/Optical luminosities of many optically bright TDE candidates. Our work attempts to quantify the thermal emission expected from the shock-heating model for TDE emission, and finds stream-stream collisions are a promising way to power optically bright TDEs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Referee_Comments_1.txt <==
Reviewer's Comments:

The authors constructed solutions of rigidly precessing eccentric disks. They computed the thermal radiation flux diffusing out of it, and compared the flux with observed tidal disruption events (TDEs). The results the authors presented are novel and interesting, and they can deepen our understanding of the link between eccentric disks and TDEs. This is particularly important considering that there is still no consensus how TDEs generate its light.

However, before the article could be recommended for acceptance, a number of issues must be addressed. There are two main themes in these comments: the authors should argue why their calculations are valid for the specific problem of TDEs; and the authors should, in addition to providing detailed calculations, guide the reader to a more intuitive, physical understanding of the problem.

--

Major issues

1. The authors claim that the eccentric disks presented here are relevant to TDEs, but they are very different from the disks one may expect from the debris stream. If the stream were to consist of particles, the eccentric disk formed would have an eccentricity of ~0.98 at the inner edge, going up to ~1 at the outer edge. A hydrodynamic stream may be qualitatively similar to a particle stream, in that the inner edge has a very high eccentricity, and that the eccentricity increases with semimajor axis. The expectation that the fraction of orbital energy dissipated decreases with semimajor axis (see below) only strengthens this claim. The disks presented in Figure 4 are very different. Most of them have low eccentricities throughout, and the only one with eccentricity >0.9 anywhere has a very steeply downward eccentricity gradient.

(a) How would the authors address this discrepancy? Does the disk undergo internal readjustments before arriving at the eccentricity profiles in Figure 4? What would be the physical mechanism governing this readjustment, and how long would the readjustment take? If readjustment is slow, does it mean that eccentric disks from TDEs cannot reach a rigidly precessing state before apsidal precession takes over? Or are other assumptions about the solution presented here invalid?

The authors originally tried to find eccentric disk solutions with the outer disk's eccentricity equal to the eccentricity of the fall-back debris (e[a_out] = e_f), but could not find solutions to the eccentric TDE disk equations when a_out/a_in >~1.1  This is because the background disk model forces the disk eccentricity e(a) to decrease with semi-major axis a for the lowest frequency eccentric eigenmode.  On top of this, simulations show the eccentricity of a newly-formed TDE disk declines to values of e~0.4-0.6 after a few orbital periods (e.g. Shiokawa et al. 2016; Bonnerot & Lu 2019).  The lambda_e parameter takes into account additional transfer of angular momentum during the circularization process (e.g. Bonnerot & Lu 2020), as well as from viscosity, which are not self-consistently included in this work.  The ability of fallback debris to increase the disks eccentricity should decrease with time, since the torque from the fall-back debris is T_fb ~= dM_fb/dt (2 G M_h r_p)^1/2 ~ t^-5/3.  This is clarified in the new paper draft.

(b) By comparing the two panels of Figure 4, one may come to the expectation that, as the disk builds up and more layers are deposited onto the outer reaches of the disk, for the disk to remain in a rigidly precessing state, gas at any given semimajor axis should have smaller and smaller eccentricity. Do the authors endorse this view of disk buildup? If so, what physical mechanism is responsible this continuous increase in specific angular momentum? Does this imply inward angular momentum transport? Can the physical mechanism operate on the timescale between the two panels?

When considering the transfer of angular momentum within an eccentric TDE disk, it is not clear if one should consider the specific angular momentum (G M_h a(1-e^2))^1/2, the angular momentum per unit area Sigma (G M_h a(1-e^2))^1/2, or the integrated angular momentum ~2 pi Sigma a^2 (G M_h a(1-e^2))^1/2, as any one of these increasing or decreasing across the disk implies a different response of the disk's eccentricity e.  We state explicitly the model is highly idealized, and mention we neglect any angular momentum transport within our model in the new paper draft.

2. The authors relied on the diffusion approximation to compute the observed radiative flux.

(a) Equation (37) shows that the diffusion time is comparable to the mass return time (Equation (4)), not longer, as claimed later in the section. For more massive black holes (~1e7 solar masses), which are arguably more numerous, the diffusion time is shorter but the mass return time is longer, which exacerbates the problem. The same ordering problem also exists between the diffusion time and the propagation time of eccentricity (Equation (39)). The authors should clarify the order among these timescales.

(b) The eccentric disk starts to exist after at least 1.5 mass return times post-disruption (see below). This goes against the claim in §3.1 that the focus is on times earlier than the diffusion time. The authors should resolve this apparent contradiction.

For both (a) and (b), we have added a new figure (now Fig. 5) and discussions following now eqs. (43)-(45) discussing the limits of the highly idealized approximations made within this work, as well as clarifying the ordering of these timescales over an eccentric fluid anulus's orbit.  

(c) The diffusion approximation is particularly problematic in transients such as TDEs. At times earlier than the diffusion time, radiative equilibrium is not yet established; a burst of radiation created near the midplane is still progressing toward the photosphere, so the emergent flux is much smaller. (At times later than the diffusion time, equilibrium may prevail, but much of the dissipated energy has radiated away, and the energy at any given semimajor axis is not replenished with energy from continuous dissipation.) The authors should explain why the diffusion approximation is appropriate, or at least discuss how considerations of realistic radiative transfer may impact the results.

We have added further discussion after the diffusion approximation is introduced, explaining why the diffusion approximation should be appropriate for TDE disks.

(d) Could the authors verify that the disk is indeed optically thick throughout the orbit? The faster orbital speed at pericenter may mean that the surface density there is correspondingly smaller. The reader could have performed this verification themselves were the modulation of j over an orbit given. If the pericenter part is optically thin, the authors should update their flux estimates.

When there are no eccentricity gradients within the disk, j simplifies to j = (1-e^2)^1/2, modifying the optical depth by a factor of order unity for the e values considered, independent of the eccentric anomaly E.  Including eccentiricty gradients only causes j to vary by factors of order unity over an orbit.  We have not included a discussion on this point in the text for brevity.

3. The authors assumed (§2.1 and Equation (44)) that the amount of energy dissipated by the debris material is a constant fraction V of its orbital energy.

To address these concerns, we have reviewed the two primary ways TDEs are expected to dissipate orbital energy during the circularization process in what is now Section 2.2: Dissipation at the nozzle shock, as well as dissipation from stream-stream collisions due to apsidal precession.  Below are responses to specific queries.

(a) The energy dissipated should depend on the kinetic energy, not the orbital energy. Shocks near pericenter dissipates much more energy than shocks near apocenter. The authors should explain why it is reasonable to scale the energy dissipation to the orbital energy, not the kinetic energy.

We have added a brief discussion at the end of Sec. 2.2 on why we make this assumption.

(b) It seems V should be a function of semimajor axis a. Assuming that shocks and dissipation happen near apocenter, debris material with larger a experiences shocks further away from the black hole, so material approaches the shock with smaller velocities. The angle of intersection at the shock also varies with a, likely becoming closer and closer to directly head-on with increasing a. Both effects can modify V; the authors should discuss how this may complicate their picture.

Although there is a minor dependence of V on a for the circularization processes considered, it is not significant (see Fig. 5).  We assume V(a) = constant for simplicity, and added a brief discussion on this point at the end of Section 2.2.

(c) The authors should estimate the range of V one may expect in a TDE. This could be useful for deciding whether a constant V is a good approximation.

This has been done in Section 2.2 (see Fig. 1)

(d) What stream configurations would give the fiducial values of V = 0.1, 1, 10? For example, would the shock need to be very close to the pericenter or apocenter? How much apsidal precession would be needed to produce shocks at these locations? What is the corresponding value of beta = R_t/r_p? Does that mean V cannot be varied independently of beta?

Stream-stream collisions from apsidal precession can generate this range of V for the SMBH masses considered (see Fig. 1), for the beta=1 case considered in this work.  Increasing beta will increase the fraction of derbis energy dissipated for all mechanisms considered (see eqs. 23 & 28)

--

Minor issues

§2.1: Before diving into the equations, it would be helpful to the reader if the authors could paint in words their mental picture of how the eccentric disk forms. The equations seem to imply that the disk is formed inside out, with layers being added to the outside as more debris material is shocked at some point along its trip back to the pericenter. However, it is unclear whether dissipation is due to streams crossing near pericenter, due to the stream joining the already-formed eccentric disk near apocenter, or (as is more likely given the fiducial values of V) something in between. In the case of apocentric shocks, are the shocks likely to unbind much material, as simulations suggest, and is this unbinding considered in the model? Qualitative descriptions like these may help the reader build an intuitive understanding of the setup.

We have added a motivating discussion at the beginning of Sec. 2.1.

§2.1: If the disk forms after the debris is shocked near apocenter, then the disk starts to exist after ~1.5 mass return times post-disruption. But if pericentric shocks are needed, then the disk starts to exist only after ~2 mass return times. The latter case may limit the applicability of the model. The authors may want to mention either of these two more pessimistic time constraints.

We briefly mention this in now Section 2.2.

§2.1: In addition to dissipating energy, shocks can transfer angular momentum between different parts of the stream (e.g., Svirski et al. 2018). The authors should discuss how this may affect their picture. Two immediate consequences come to mind: the reduction of the pericenter distance of the eccentric disk, and a possibility of material with very low angular momentum plunging directly across the ISCO.

We briefly mention how transfer of orbital angular momentum may affect the disk's inner eccentricity (now eq. 40) 

§2.1: What is the typical value of a_out/a_in in realistic TDEs as a function of time, up to the point when the disk is no longer rigidly precessing?

It is difficult to interpret what the referee means by a realistic TDE, but hydrodynamical simulations of TDEs find a_out >> a_in after a few orbital periods.  Thus, although our expressions give a_out as a function of time, we in practice leave a_out/a_in as free parameters, now clarified in the text.

§2.1: The authors should explain what a "reference circular and axisymmetric disk" is, why it is useful, and how quantities of the real disk translate to quantities in this circular disk.

This has now been done in the introduction of Section 2.1.

Equation (15): The authors should remark that this form of M_a is a direct consequence of assuming dM/dE = constant in the debris. The authors may want to discuss how changes to the form of dM/dE may affect their results. In particular, simulations of the disruption of stars with realistic structures have shown that at early times, dM/dt rises by a few e-foldings to its peak value over a significant fraction of a mass return time. How would this affect the results? Would this further limit the range of time over which the predictions are applicable?

We have made this notice, but mass and angular momentum transfer within the disk is likely to play a much bigger role in setting the surface density profile than deviations of the fall-back rate from t^-5/3.  We have limited the discussion of this topic for brevity.

Figure 1: Is the blue circle here the "reference circular disk"? The bottom panel should be rotated 180 degrees so that the positions of the pericenter and the apocenter match the top panel.

Yes, the blue circle is the reference circular disk, and the above image has been rotated 180 degrees to match the lower image

Equation (22): What is the typical range of j for realistic TDEs? There are many scaling relations in which j is treated as a order-unity parameter; is that true? Is j a function of time? How does it vary around the orbit?

j typically varies by factors of order unity over an orbit.  We limit discussions of j for brevity.

Figure 2: How are the curves normalized? Why is the peak sometimes offset from apocenter?

In what is now Figure 3, the curves are normalized to the scaleheight you would get for a circular disk with the same pressure and energy.  Since this is implied by H = h H^o, we limit discussions of this for brevity.

Figures 2 and 6: The abscissa is quite misleading because it compresses most of the disk to a small section on the right, while blowing up a tiny part of the disk to the length of the axis. The intention of the authors may be to emphasize the pericenter, but the current presentation is arguably not ideal. In the bottom panel of Figure 6, the authors should plot dF/d(log E), not dF/dE, where F is the emitted flux; this then allows the reader to visually integrate the flux over E.

We understand the referee's point, but we want to show the large variation of h, as well as the large increase of Teff and dF/dE near pericenter.  Because E is plotted logarithmically, the reader may still visually integrate the flux.

Equations (25) and (26): If possible, the authors may want to explain, in qualitative, physically motivated terms, what the Hamiltonian is in this context, and how F(a) is related to what we really want to find, e(a).

The physics of the hamiltonian and the function F have been explained after what is now eqs. (30)-(32).

§2.2: The authors may want to compare and contrast their picture of an adiabatically compressing and expanding disk with the nozzle shock that is commonly discussed in the context of TDEs. They may want to discuss whether the nozzle shock plays an important role in their eccentric disk, and why.

It is difficult to compare this highly eccentric disk with the nozzle shock seen in many simulations, because the nozzle shock is due to stellar debris travelling on nearly ballistic orbits after stellar disruption, while the compression seen for these highly eccentric disks depends sensitively the pressure support from the adiabatic gas.  We leave out discussion of the nozzle shock beyond what is already discussed in what is now Sec. 2.2.

Equation (32): What is the physical meaning of delta_GR: it is the apsidal precession angle compared to what?

The physical meaning of delta_GR has been added.

Equation (32): What is the physical meaning of d(ln H)/d(ln a) = -3?

This just means the total energy per unit semi-major axis for our disk model (when the disk is circular) is proportional to a^-3 (H_a^o ~ a^-3).  Since the physical meaning of H_a has already been elaborated, we do not include further discussion in the text.

Equation (37): How does the diffusion time vary around the orbit?

The diffusion time over an orbit has now been displayed in what is now Figure 5.

§2.3: The authors may want to explain in greater detail how torques from (the impact of?) the debris enhance the eccentricity at the outer edge.

The torque from the fall-back debris has been estimated earlier in this work.  Although the authors agree further discussion of this effect would be interesting, we feel it would slightly sideline the paper which is becoming a bit long.  The authors have carried out preliminary calculations on this effect, and a proper discussion of how the fall-back debris increases the disk's eccentricity would require another section within the paper.

§2.3: It is claimed here that the precession frequency tilde-omega is computed for thin annuli, and such tilde-omega has the smallest absolute values. But what the middle panel of Figure 5 shows is that tilde-omega diverges for thin annuli, which seems to be in contradiction.

This is because the apsidal precession frequency of a pressure-supported eccentric disk is inversly proportional to the radial communication timescale of a pressure disturbance.  As the annulus becomes infintesimally thin, the communication timescale becomes infinitesimally short, and hence the precession frequency diverges.  This has been added to the text.

Figure 4: The presented eccentricity profiles presumably produce no orbit crossings, but the authors may still want to remind the readers of that fact; better still, they may want to draw midplane slices of these disks, demonstrating how eccentric streamlines are nested one in the other and the disk becoming more circular at greater semimajor axes.

We have reminded the readers the solutions in now Figure 6 have no orbit crossings, but don't display the streamlines since there are already many figures within this work.

Figure 4: Why are these two a_max/a_min chosen? What TDE parameters and which stages of evolution do these two panels represent?

These two a_max/a_min parameters are choosen arbitrarily, and represent earlier and later phases of the TDE disk.  Although eq. (11) allows you to directly relate a_max/a_min to t/t_fo, we are skeptical of this interpretation because hydrodynamical simulations show a_max >> a_min very early on.  We mention these effects in the text.

Figure 5: It seems that the precession frequency diverges for circular disks and thin annuli. What is the physical meaning of the divergence?

See answer above.

Figure 5: From the caption, a hurried reader may think that the amount of GR apsidal precession depends on the fraction of energy dissipated, which is very confusing. The authors may want to rephrase the sentence in question. They may also want to help the reader by suggesting what values of delta_GR are typical for which fiducial TDE parameters.

The dependence on V stated originally in now Figure 7's caption has been changed to be a_in, which is technically equivalent through our parameterization but makes more sense physically.

§3.1: The failure of the standard model when applied to optical TDEs also includes the inability to explain the large blackbody radius and the low radiative efficiency (total energy output divided by the rest energy of the debris, ~0.01).

Because this has already been mentioned in the introduction, we feel it unnecessary to discuss this fact again in Section 3.1.

§3.1: The proponents of the stream-stream interaction picture believe the name is somewhat of a misnomer. The simulations of Shiokawa et al. (2015) does not show one part of the stream cleanly interacting with another part; rather, the stream interacts with a stirred-up mess the shocks create. Moreover, the "stream-stream" picture applies mainly to optical TDEs, not X-ray ones, a point the authors may want to emphasize.

Although the authors apologize for continuing to use this misnomer, it is difficult to connect the picture from actual simulations (the stream interacting with a stirred up mess) with the estimates in this section carried out originally by Piran et al. (2015); Krolik et al. (2016).  The fact the "stream-stream" picture applies mainly to optically-bright TDEs is inferred by the effective temperatures derived from the order-of-magnitude estimates.

§3.1: The authors may mean "bound" instead of "unbound" after Equation (44).

Thank you for this catch, this has been corrected.

§3.2: Another effect that would suppress the contribution of high-eccentricity orbits to the total spectrum is the smaller semimajor axes at which such orbits are found, and the narrower semimajor axis range over which they are found. The authors should comment on this. For example, looking at the lambda_e = 1 curve in the bottom panel of Figure 4, one would conclude that e ~ 0.9 for 1.0 < a < 1.2, and e ~ 0.5 for 1.5 < a < 2.0. From the top panel of Figure 6, one would think that the hottest parts of e = 0.5 has 10^4 times the angular extent of e = 0.9, so there is 4e4 times more emitting area producing the flux corresponding to the hottest parts of e = 0.5 than e = 0.9.

The authors are confused by this comment: all orbits in what is now Figure 8 have the same semi-major axis.  Also, the T_eff of the e=0.5 curve is comparable to the T_eff of the e=0.9 curve up to E~0.1, below which the T_eff for e=0.5 plataus, while T_eff for e=0.9 continues to grow until E~0.9.  This is why the spectrum for e=0.5 and e=0.9 are similar for Optical/near UV frequencies (nu <~ 3x10^15 Hz, see now Fig. 9), but differ at far UV/soft X-ray frequencies (nu >~3x10^15 Hz, see now Fig. 9).  The authors are not sure how to modify the text to address this issue.

§3.2: If the diffusion time is comparable to the mass return time, and V is not too large, than the orbital time of the eccentric disk would also be comparable to the diffusion time. Therefore, any radiation generated near pericenter may be dragged along by orbital motion through a significant fraction of the orbit, to a place where the optical depth is much larger. This may significantly suppress the emission. The authors should discuss this possibility.

We have computed the diffusion time along an eccentric orbit in what is now Figure 5, and already discussed implications of these orderings at length.  Whether or not radiation can be trapped over an orbital period requires a much more detailed calculation (or simulation) than the authors have presented in this work.

§3.2: Continuing from the above, a realistic TDE disk may not be adiabatically expanding or contracting as the authors described. Rather, (nozzle) shocks may form inside the vertically compressing disk, and energy may be dissipated in the process, which enhances emission. Maximum compression may be offset from pericenter, which reduces emission. The authors may want to discuss this possibility.

Since we have already discussed the limits of assuming the eccentric disk behaves adiabatically (see now Fig. 5), as well as reviewed the physics behind the nozzle shock (now Sec. 2.2), we feel further discussion of this point is out of this paper's scope.

§3.2: The argument in the third paragraph is quite difficult to follow. The low- and high-energy behavior of the spectrum is simply a consequence of adding up blackbodies; the eccentricity profile has little to do with that. Figure 8 suggests that the mid-range spectral shape is mostly determined by the disk width, not so much by the eccentricity profile. (Although not explicitly stated, but it is assumed that the eccentricity profile is controlled by lambda_e and V.) The only part where eccentricity has some influence is the spectral width, not the spectral shape; eccentricity creates a wider temperature range in the disk, so one naturally expects a multi-color blackbody with a wider spectral width.

The TDE disk SED is almost entirely determined by the eccentricity profile, because the disk models considered are narrow (a_out/a_in < few) and the effective temperature dependence on semi-major axis is weak (T_eff ~ a^-1/2), now stated more clearly in the new draft.  The fact the eccentricity profiles depend on both lambda_e and V has already been stated, but we make this more clear in the new draft.

Figure 8: Naively speaking, because a^2 T_eff^4 ~ constant (Equation (47)), and the dependence on j(E) and h(E) are weak in that equation, one may expect different logarithmic intervals of semimajor axis to contribute equally to the luminosity. The authors may want to discuss why it does not appear so in this figure.

We do have that a^2 T_eff^4 is independent of a, explaining the weak dependence of the bolometric luminosity on a, but a^2 T_eff^4 ~ h^-4/3, which is a very strong dependence on h(E), since h can vary by many orders of magnitude (Fig. 3).  This was the primary reason the bottom panel of now Figure 8 was displayed.  The fact a high e can raise the bolometric luminosity was also discussed in Sec. 3.2.

==> Referee_Comments_2.txt <==
Reviewer's Comments:

The referee thanks the authors for the detailed response. Many of the important
issues have been addressed; the referee only requests a few more changes. To
simplify the workflow, action items are preceded by chevrons; bare lines are
comments the authors need not respond to. The article will be recommended for
submission once the action items are addressed and no new issues arise.

--

The authors may have missed the point about major issue #1. The main point is
that the eccentricity profiles presented (Figure 6) are very different from
what many readers may expect from a TDE. Because of this, the referee is unsure
if the results can be framed in the context of TDEs.

To zeroth order, one may expect e(a) in a realistic TDE to be given by Equation
(8). The higher order effects are modifications due to processes such as shocks
and internal stresses. The questions are (1) whether the processes act quickly
enough; (2) whether the processes can change Equation (8) to Figure 6. The
referee thinks that shocks satisfy (1) but not (2), and internal stresses
satisfy (2) but not (1).

The authors also suggest that the top and bottom panels of Figure 6 represent
different stages of the selfsame disk at different times. However, this means
any given gas packet, which has fixed semimajor axis, has a time-decreasing
eccentricity, suggesting an increase in specific angular momentum, which is
presumably transported inward. The referee cannot understand how this can
happen.

> The authors should explain to the readers in Section 2.1 that, despite the
> idealization, their disk model remains physically reasonable. The authors
> should explain qualitatively how known physical mechanisms take us from
> Equation (8) to the top panel of Figure 6, then to the bottom panel of Figure
> 6. Preferably, the authors should cite simulations or calculations that
> generate Figure 6 (with a sharp decrease of eccentricity over semimajor axis)
> from first principles. If, as the authors seem to imply, that the disk model
> is employed out of pure mathematical convenience, the authors should also
> state that the model is not motivated by known physics.

The little understanding the referee has of the circularization simulations is
that they must be taken with a huge grain of salt. The Bonnerot family of
simulations starts with elliptical orbits, while the Shiokawa family assumes an
IMBH. Therefore, the statement that "the disk can reach mid-range
eccentricities in a few orbits" is debatable. The referee would not comment on
Bonnerot & Lu (2020) because the setup there is rather artificial, so the
validity of the conclusions there remains to be seen.

It is unclear why the authors attempted to find eccentric normal modes with
e_out = e_f and a_out/a_in = 1.1. In a real TDE, absent dissipation, one would
expect e_in = e_f, e_out = 1, and a_out/a_in = inf.

Figure 4 shows that lambda_e has the effect of decreasing the overall
eccentricity profile, while internal stresses redistribute angular momentum
within a disk. Therefore, on the surface, the two are not one and the same
thing.

Author response: Thank you for this comment, we have clarified these issues in the text.  Discussing how the eccentricity profile evolves from equation (8) to the profiles displayed in Figure 6 is a little bit out of place for Section 2.1, but we did discuss qualitatively the physics which leads to this evolution at the beginning of Section 2.4.  The brief summary of our expectations is after the TDE, a large number of non-linear eccentric eigenmodes within the disk are excited, but because higher-order modes are damped strongly by dissipative processes (such as "viscosity"), only the lowest order eccentric "fundamental mode" of the disk lives long enough to drive the TDE's optical emission.  We also again emphasize real simulations do not find a coherent disk which we assumed for our background model, but rather a mess of elliptical streamlines colliding with one another, at the end of Section 2.1.  Because the main effect of redistributing angular momentum via dissipative processes has been argued to be damping an eccentric eigenmode's amplitude (e.g. Teyssandier & Ogilvie 2016), we argue the main effect of angular momentum redistribution is a reduction of the eccentric eigenmode's amplitude (for this particular work).

--

In a regular disk, the fact that t_diff << t_visc, combined with the presence
of an energy source to counter radiative losses, leads to diffusion
equilibrium. A TDE disk has no energy resupply; internal energy is generated
only in the initial phase of dissipation.

On top of that, the authors showed in Figure 5 that t_diff << t_dyn ~ t_f0;
this means the disk loses its internal energy, and therefore its pressure
support, on dynamical timescales. The disk should not remain puffy. Any
reduction in disk height reduces the diffusion timescale, which means we should
expect a runaway collapse of the disk to the midplane.

> Consequently, it appears that the scenario the authors proposed is not
> internally consistent. The authors should comment on this problem at the end
> of Section 2.3, informing the readers of possible issues with the observables
> predicted with this model.

In the referee's opinion, in cases where t_diff << t_dyn, the whole vertical
column of gas can cool, so it does not make sense to focus on the equilibrium
near the photosphere. It is also by no means clear that a transient, highly
eccentric disk cools in the same way as a regular disk.

Author response: We have now more explicitly explained the shortcomings of our model, and in particular our neglect of cooling from radiative diffusion, at the end of Section 2.3.  We argue the most serious shortcoming of this neglect is to overestimate the X-ray luminosity, as well as the bolometric luminosity of disks around massive SMBHs.

--

> In the introduction, the authors should also discuss the missing energy
> problem in the context of stream--stream collisions, specifically, how
> Svirski et al. (2017) proposed to solve it.

Author response: We have now included a discussion of Svirski et al. (2017) in the introduction.

--

In Figure 1, the authors considered how much energy is dissipated by various
processes. V_ss and V_ns are functions of time, time understood as the
Lagrangian coordinate for different parts of the debris returning to pericenter
at different times. The referee suspects that V_circ should be a function of
time too, because debris returning later, having higher eccentricities, would
need to lose more energy to circularize.

Author response: Thank you for this catch, Figure 1 has been modified accordingly to account for the time evolution of V_circ (with more extended discussion of V_circ Section 2.2).

--

To clarify one point the referee made in the previous report, the message the
referee got from the paper is that the pericenter parts of highly eccentric
orbits produce very distinctive observational signatures. In fact, looking at
the disk-integrated spectrum (Figure 10), these pericenter parts seem to
energetically dominate all other parts of the disk. And yet these parts have so
little radiating area because they span a very small angle, and the referee
remains suspicious that the T^4 effect suffices to make the pericenter parts
dominate.

Author response: Examining Figure 8, one can visually-integrate the bolometric luminosity per logarithmic unit of the eccentric annomaly, to see regions near pericenter dominate the bolometric luminosity when the disk is highly eccentric, despite the small area of the emission region (the flux is multiplied by E in Fig. 8).  We leave out discussion of this effect in the text for brevity.

--

Brief additions:

> The authors should, in one sentence, give the minimum and maximum values of
> optical depth tau we can expect to encounter, over the entire range of system
> parameters (M_bh, M_*, etc.) the authors consider, and over different parts
> of any given disk. The idea is simply to convince the readers that the
> diffusion approximation is justified in this novel kind of disk.

Author response: Brief additional discussion has now been added after the optical depth is introduced in Sec. 2.1, and briefly when how the optical depth is modified by a highly-eccentric disk in Sec. 2.3.

> If the choice of d(ln H)/d(ln a) = -3 is completely arbitrary, the authors
> should just state so; otherwise, a brief explanation of the physical
> motivation would be most helpful.

Author response: Why d ln H/d ln a = -3 in our model has been explained in more detail after equation (40).
